Evidence of the gamma-ray counterpart from nova FM Cir with Fermi-LAT

We report the analysis results of X-ray and gamma-ray data of the nova FM Cir taken by Swift and Fermi-LAT. The gamma-ray emission from FM Cir can be identified with a significance level of 3sigma within 40 days after the nova eruption (2018 January 19) while we bin the light curve per day. The significance can further exceed 4 sigma confidence level if we accumulate longer time (i.e., 20 days) to bin the light curve. The gamma-ray counterpart could be identified with a Test Statistic (TS) above 4 until 180 days after the eruption. The duration of the gamma-ray detection was longer than those reported in the previous studies of the other novae detected in the GeV range. The significant X-ray emission was observed after the gamma-ray flux level fell below the sensitivity of Fermi-LAT. The hardness ratio of the X-ray emission decreased rapidly with time, and the spectra were dominated by blackbody radiation from the hot white dwarf. Except for the longer duration of the gamma-ray emission, the multi-wavelength properties of FM Cir closely resemble those of other novae detected in the GeV range.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
